Object-Centric Conformance Alignments with Synchronization (Extended Version)

Real-world processes operate on objects that are inter-dependent. To accurately reflect the nature of such processes, object-centric process mining techniques are needed, notably conformance checking. However, while the object-centric perspective has recently gained traction, few concrete process mining techniques have been presented so far. Moreover, existing approaches are severely limited in their abilities to keep track of object identity and object dependencies. Consequently, serious problems in logs remain undetected. In this paper, we present a new formalism that combines the key modelling features of two existing approaches, in particular the ability of object-centric Petri nets to capture one-to-many relations and the one of Petri nets with identifiers to compare and synchronize objects based on their identity. We call the resulting formalism 'object-centric Petri nets with identifiers', and define alignments and the conformance checking task for this setting. We propose a conformance checking approach for such nets based on an encoding in satisfiability modulo theories (SMT), and illustrate how it can be effectively used to overcome shortcomings of earlier work. To assess its practicality, we perform an evaluation on data from the literature.

==> data/distance_vs_time.dat <==
5 5.14
5 295.54
4 21.30
1 0.92
1 33.30
14 681.68
1 10.73
10 350.16
27 366.87
2 2.46
2 199.16
3 65.38
4 269.24
3 0.36
11 380.17
2 2.10
13 256.35
1 11.21
25 503.71
5 409.48
3 16.38
1 9.06
1 10.62
1 0.95
2 1.26
3 80.75
3 0.07
4 394.17
10 406.47
2 0.90
5 276.39
4 0.63
1 49.62
4 261.50
12 149.72
3 49.02
6 196.45
1 0.96
43 664.47
1 5.11
2 9.30
2 26.66
3 13.79
2 16.77
2 1.34
13 256.24
5 14.05
2 57.66
3 1.00
3 19.15
2 0.81
2 6.26
4 0.17
2 6.49
9 254.07
2 57.20
1 10.51
3 315.00
4 0.63
11 325.24
15 317.20
3 160.54
3 0.99
12 138.04
16 248.14
1 162.53
12 337.60
4 4.37
1 3.45
3 34.72
3 0.75
2 161.77
1 0.27
3 79.97
3 51.14
3 42.61
11 617.99
31 402.26
2 47.52
3 37.83
3 12.74
1 38.38
4 273.79
4 15.22
4 273.10
2 142.30
14 373.26
2 36.24
3 179.82
22 600.49
23 562.22
1 12.69
2 9.56
2 18.15
40 794.87
12 710.28
0 5.45
3 15.12
14 639.86
9 298.86
0 2.32
4 12.47
1 6.28
3 240.75
4 7.39
4 5.04
33 433.56
6 136.10
1 75.10
5 248.56
2 20.54
12 1079.96
3 26.20
1 28.81
6 387.00
3 12.98
12 655.27
13 551.22
3 2.59
3 194.46
2 57.21
13 420.68
20 327.48
3 56.55
12 147.08
8 278.87
4 437.82
1 29.39
2 2.29
2 1.01
2 0.04
4 0.44
2 20.57
0 1.80
2 58.65
3 49.61
27 884.86
2 14.61
9 261.41
4 19.92
4 288.63
3 10.19
3 38.03
3 15.39
2 26.33
4 5.72
12 167.19
0 81.36
35 724.47
5 338.15
1 12.75
21 707.85
12 363.75
3 42.22
2 35.14
5 200.99
3 49.33
2 4.29
1 1.52
10 325.88
16 249.29
2 19.60
3 1.96
5 5.16
5 190.09
3 11.79
2 221.37
12 385.04
3 166.08
4 512.73
1 0.86
1 18.94
0 3.98
8 820.04
5 326.56
2 1.01
0 0.79
1 23.17
3 0.03
14 291.75
15 842.83
1 33.12
3 0.90
24 267.23
2 0.91
12 489.61
6 273.17
10 294.30
10 485.44
2 24.57
2 13.41
11 195.04
3 11.63
2 26.03
12 192.11
2 50.23
21 379.68
6 175.12
4 11.07
15 381.76
5 10.60
3 15.96
2 151.55
5 334.67
1 19.96
11 247.70
2 20.70
24 431.23
1 39.80
4 7.38
1 1.08
2 318.96
1 0.13
5 294.65
4 12.29
2 0.51
4 397.63
8 410.86
5 147.70
1 149.47
1 0.10
6 0.60
2 1.59
3 13.46
2 162.66
4 0.30
1 1.70
2 19.64
4 16.68
21 390.13
1 1.41
3 47.28
3 50.83
25 379.70
9 615.98
0 91.97
1 2.89
16 457.54
3 165.94
6 1060.76
23 840.67
3 0.32
3 87.91
3 44.42
1 31.46
1 0.04
3 206.03
12 191.69
3 1.26
3 0.71
19 479.62
13 247.81
8 729.19
3 53.76
3 180.47
5 280.14
4 36.01
2 42.08
6 254.68
2 7.12
5 494.73
2 124.17
5 322.72
3 39.86
6 492.87
3 0.54
18 7923.88
2 150.62
39 689.52
1 17.56
2 1.08
4 255.47
6 269.69
2 207.31
3 239.85
21 365.74
12 278.39
30 2887.92
32 506.61
4 139.46
3 23.20
4 65.36
2 18.68
13 541.57
3 188.71
2 0.04
13 308.96
22 290.25
5 351.08
3 80.08
0 2.68
5 296.69
1 0.93
13 128.72
3 175.85
2 221.29
6 158.14
3 0.29
6 155.07
4 810.40
3 13.72
2 1.77
3 116.86
3 31.84
18 566.73
11 253.72
2 60.68
5 340.66
0 4.58
4 13.62
2 35.34
3 0.47
10 412.18
4 14.51
2 26.00
3 350.29
2 44.18
28 407.22
1 4.99
3 356.44
33 608.11
6 216.39
4 391.68
19 352.19
13 202.83
38 513.29
2 14.16
21 608.78
32 714.69
20 382.12
2 4.55
2 38.14
6 172.92
2 12.76
3 46.60
3 246.84
2 3.72
5 135.10
3 192.36
26 512.04
6 724.57
4 3.61
4 0.36
2 65.38
0 0.24
8 445.54
2 11.08
1 0.11
2 15.94
6 657.73
2 3.53
3 140.95
22 425.32
2 4.62
3 183.51
10 282.54
4 258.72
5 252.60
1 32.05
3 0.24
5 13.90
2 22.44
5 256.81
2 0.76
1 6.90
2 223.42
12 499.63
3 1.48
4 298.04
4 55.71
1 49.49
3 126.15
5 372.52
3 1.46
2 13.48
4 349.32
4 334.39
6 180.19
1 26.47
2 260.02
3 13.12
5 179.17
3 159.31
15 400.70
14 444.21
3 0.37
3 0.68
2 19.70
4 27.92
3 21.93
1 0.71
1 4.74
18 395.23
4 38.33
3 34.28
5 330.15
8 649.93
3 17.79
3 37.04
4 563.04
7 0.50
1 2.84
2 18.49
4 346.46
3 0.57
3 39.81
11 229.29
11 162.42
16 425.02
5 138.37
2 1.55
13 282.24
2 25.01
4 29.22
2 5.37
5 228.12
1 2.81
4 314.79
3 147.45
3 35.11
16 276.37
2 15.29
3 15.34
17 247.84
5 359.56
3 135.89
5 141.74
5 254.04
2 7.48
8 260.17
5 9.42
25 368.31
18 290.74
1 15.73
3 0.56
1 19.52
5 289.78
6 813.57
4 0.27
2 0.36
4 309.72
14 279.75
4 278.95
13 163.70
5 282.23
2 16.28
16 260.66
1 1.01
4 140.17
2 27.66
8 295.03
6 296.84
2 0.06
3 29.12
3 285.34
31 588.56
3 18.62
2 0.64
12 160.28
4 327.06
2 0.95
8 1717.16
16 266.50
1 50.36
2 15.12
4 38.08
3 63.23
3 154.67
6 354.19
2 20.02
1 21.34
30 423.64
8 533.18
13 510.91
10 145.99
4 0.35
3 218.73
2 33.76
1 12.08
3 0.91
8 416.82
21 3383.97
2 1.28
2 0.62
6 167.40
3 151.84
1 12.20
2 1.11
31 412.50
2 50.01
5 161.77
3 217.98
1 13.60
2 105.90
4 0.20
3 185.00
6 301.72
1 48.56
3 165.52
6 268.36
4 327.06
0 2.88
1 2.80
9 269.49
4 6.37
3 21.13
2 23.41
14 244.75
4 259.53
12 294.65
4 329.56
6 279.06
3 16.71
6 232.46
3 27.82
4 216.58
39 518.48
4 30.49
0 1.50
1 1.64
1 9.16
5 1159.86
2 21.41
5 0.09
5 272.47
2 25.64
4 292.22
9 121.99
12 174.08
11 185.97
3 206.25
6 159.83
29 627.62
0 31.62
6 215.68
4 269.88
2 9.70
3 2.82
12 385.17
14 347.00
2 55.02
3 22.12
2 236.46
6 198.14
1 0.76
5 12.50
4 159.60
4 631.51
25 417.81
2 51.98
3 33.47
12 123.79
2 34.76
18 500.35
0 1.85
1 1.56
4 18.94
6 250.03
2 113.42
2 0.06
1 1.73
11 202.80
4 20.96
2 27.83
8 334.86
2 21.61
4 20.40
3 42.96
2 41.12
12 139.63
3 0.27
3 0.16
2 1.03
3 18.67
4 19.89
3 1.50
2 40.79
12 160.14
1 12.13
3 183.94
14 408.09
6 330.55
4 0.31
2 0.33
1 0.61
3 8.60
9 240.60
12 464.25
2 41.88
1 15.47
4 55.37
6 284.86
2 20.07
7 325.98
4 299.59
4 45.65
6 291.27
6 146.76
11 122.82
5 271.12
1 5.35
3 1.31
26 418.23
2 16.76
12 436.69
2 5.07
4 287.88
2 32.67
3 0.56
3 194.63
4 278.93
1 5.97
3 13.22
4 255.26
3 10.81
16 733.61
4 0.26
2 11.28
3 138.42
2 41.64
1 0.33
3 38.45
2 12.19
5 271.44
2 2.63
20 324.04
3 202.07
0 0.30
2 1.94
0 32.33
3 42.30
3 33.14
6 158.17
0 1.14
8 683.13
2 137.60
36 559.39
1 10.16
4 261.78
16 1930.31
2 1.77
11 438.89
3 10.82
5 263.71
13 619.26
17 367.74
3 40.61
5 803.95
2 0.96
1 6.14
3 0.37
2 18.62
1 26.59
3 34.95
2 72.81
21 379.50
5 247.68
42 2432.59
2 141.34
11 388.25
4 402.27
1 9.52
2 17.93
0 6.02
2 123.58
13 845.57
1 6.05
3 146.88
0 1.99
3 0.58
2 19.13
2 0.81
1 19.78
3 197.57
6 606.57
3 186.02
0 1.42
24 487.87
5 280.04
1 54.16
6 165.96
3 45.81
1 3.92
1 2.32
1 18.63
13 376.95
3 99.08
2 48.27
5 242.10
1 1.79
3 82.67
32 560.49
8 2764.35
3 36.94
22 741.52
1 0.69
24 902.54
3 15.41
0 28.70
1 0.14
14 318.04
1 25.60
5 3.10
11 276.30
2 171.50
2 0.94
2 0.02
2 36.81
2 4.18
29 712.76
6 165.19
3 46.04
12 368.57
20 555.06
3 149.88
7 520.68


==> data/distance_vs_time_fixed.dat <==
6 16.19
5 355.93
4 25.69
1 0.67
1 12.80
19 307.03
1 19.83
22 594.03
21 372.06
2 2.00
2 153.07
4 11.51
2 180.71
3 0.21
3 373.65
2 1.33
3 252.24
1 25.09
21 378.12
5 522.60
3 82.89
1 23.47
1 17.56
2 2.09
3 2.72
3 25.75
3 0.05
3 48.25
17 397.49
3 1.86
4 201.86
3 0.27
1 23.46
4 159.51
7 473.63
3 18.44
3 51.79
1 1.41
41 521.69
1 5.52
2 24.07
2 38.73
2 3.25
2 12.16
3 4.58
1 142.39
6 29.35
2 47.38
3 1.43
3 10.27
3 1.17
2 32.00
4 0.15
2 7.44
3 168.61
2 39.11
1 15.91
5 272.75
4 1.14
13 431.59
18 352.27
3 168.46
3 1.20
3 204.62
18 253.09
1 137.02
5 494.15
3 0.89
1 2.70
3 37.54
2 0.38
2 157.40
1 0.29
3 64.69
3 25.76
3 28.29
20 257.15
31 477.96
2 78.80
2 6.74
3 11.99
1 32.32
4 273.08
3 1.05
4 830.05
14 271.02
5 407.19
2 27.01
9 302.06
20 544.77
29 549.76
1 13.78
2 2.93
2 4.26
35 1208.05
15 248.14
0 7.65
3 3.01
18 439.88
2 191.01
0 2.00
4 19.10
1 3.64
3 199.76
4 11.13
3 0.85
32 1486.06
2 343.12
1 37.98
3 158.44
2 17.57
17 382.36
4 11.46
1 8.86
6 347.70
3 12.02
23 438.92
15 576.80
3 3.93
3 158.32
2 25.46
19 480.60
19 377.42
3 19.39
3 170.58
10 445.96
4 184.00
1 10.34
2 5.01
2 0.79
2 0.04
5 1.38
2 37.78
0 2.91
2 32.79
3 20.64
30 508.50
2 20.48
3 173.42
5 35.12
4 174.47
3 4.52
2 8.41
3 15.45
2 38.55
4 10.43
2 178.15
0 12.34
34 481.22
3 129.71
1 3.65
14 1766.48
3 3.06
3 50.71
2 32.85
3 20.86
3 21.69
2 3.57
2 2.46
2 143.64
13 364.27
2 15.41
4 6.21
6 10.20
3 9.61
3 10.01
2 130.67
23 364.76
3 146.24
4 351.87
2 5.13
1 17.98
0 10.20
19 496.64
5 249.06
2 0.60
0 0.98
1 113.93
3 0.03
12 147.70
29 484.31
1 8.98
4 0.70
15 559.51
2 0.48
4 275.84
3 8.75
4 292.43
21 332.78
2 25.07
2 16.36
3 171.83
3 10.56
2 16.14
3 247.40
2 16.90
27 506.88
6 163.62
4 13.39
6 606.95
5 12.28
3 12.12
12 172.56
17 334.20
1 8.68
4 297.69
2 45.74
19 368.59
1 17.36
3 3.00
1 0.94
2 184.68
2 0.33
6 293.74
4 9.17
2 0.36
4 293.29
12 341.98
4 7.77
13 198.25
1 0.13
7 1.24
1 0.42
3 15.98
2 139.45
4 0.46
1 2.90
2 9.34
5 26.75
11 656.84
1 1.94
3 13.85
2 9.92
18 697.61
6 341.04
0 20.92
1 1.64
17 493.81
6 199.59
15 398.85
25 1569.64
3 0.25
3 43.96
3 29.05
1 10.31
2 0.06
11 163.79
2 83.67
3 1.23
2 0.28
11 521.37
11 630.75
7 235.76
3 33.19
3 185.33
3 148.52
2 0.29
2 42.57
8 393.72
2 12.96
11 376.34
2 40.72
11 137.11
2 4.77
18 387.54
2 0.15
32 660.61
2 244.78
38 510.56
1 14.60
3 3.20
11 191.69
7 295.53
6 266.23
5 281.80
21 466.71
1 329.51
34 606.00
27 505.58
4 137.94
3 8.60
4 35.48
2 18.20
8 511.67
5 258.93
3 0.08
11 983.98
17 253.96
5 417.29
3 61.92
0 3.56
5 320.51
1 2.04
13 214.68
5 296.06
2 144.82
1 7.67
4 0.82
5 16.66
3 201.97
2 2.69
2 1.42
3 102.58
3 14.06
12 310.08
4 249.11
2 22.97
5 312.45
0 5.71
3 1.56
2 47.38
4 1.18
5 708.74
3 2.63
2 29.30
14 205.75
2 127.65
4 459.61
1 1.28
3 280.68
27 720.24
3 252.90
3 226.88
21 646.59
2 227.85
38 518.93
2 17.68
15 673.83
28 1279.04
19 424.35
2 14.95
2 43.44
44 866.03
3 199.15
2 19.16
3 54.26
3 240.19
2 5.63
4 3.39
5 256.12
33 505.81
13 226.77
5 10.96
4 0.45
2 27.68
1 0.17
11 373.79
2 12.28
2 0.19
2 37.79
6 320.02
2 2.31
5 596.65
25 445.72
2 8.19
3 277.75
13 293.47
4 242.18
3 130.13
1 15.31
4 0.51
5 14.24
2 13.28
12 123.61
3 1.43
1 14.55
6 179.65
17 397.86
3 1.72
4 267.28
4 47.41
1 21.47
3 191.09
4 337.39
2 0.99
2 19.66
4 333.25
6 188.12
5 47.87
1 15.97
2 132.08
3 12.86
4 36.05
3 242.01
13 245.93
6 553.68
2 0.16
2 0.18
2 40.34
4 31.42
3 23.73
1 0.37
1 2.56
20 525.53
4 12.50
3 76.55
3 172.89
4 129.65
2 3.60
2 4.01
4 283.26
8 2.78
1 3.90
2 10.53
4 300.89
4 1.15
3 47.72
3 142.01
3 171.91
3 331.12
4 5.52
1 0.62
11 607.96
2 25.18
4 20.38
2 6.53
4 187.82
1 1.11
4 311.35
3 196.01
3 33.12
21 293.93
2 49.75
3 16.15
4 164.27
9 307.42
3 232.49
4 81.54
3 150.24
2 13.68
2 79.39
6 12.70
27 410.68
3 439.21
1 10.31
3 0.41
1 13.94
5 457.45
5 582.39
5 0.67
2 0.38
4 266.80
3 145.64
4 392.27
1 159.11
3 156.85
2 13.60
18 254.80
2 2.03
14 420.89
2 38.92
4 424.35
5 500.47
2 0.07
3 46.59
3 162.05
32 540.68
2 2.57
3 1.98
7 453.53
4 310.99
2 0.95
11 492.48
21 384.79
1 35.13
2 15.84
4 45.13
3 44.74
3 146.26
6 556.19
1 3.10
1 45.06
25 1179.68
5 290.89
4 169.52
2 3.81
5 1.10
8 319.27
2 19.44
1 23.14
2 0.40
5 398.90
25 1798.74
3 1.04
2 0.64
0 55.29
3 226.94
1 22.48
2 0.67
31 400.68
2 73.28
5 131.31
3 231.71
1 10.98
2 6.56
5 0.38
3 87.59
3 172.23
1 16.63
3 220.94
4 399.38
3 50.54
0 1.09
1 2.12
12 157.07
3 0.77
3 6.74
2 12.01
4 248.73
5 133.09
3 155.14
4 383.78
2 270.62
2 1.88
5 254.28
3 17.01
4 232.31
40 613.85
3 3.37
0 2.06
2 2.26
1 11.59
6 389.92
2 13.37
5 0.10
5 351.68
2 22.53
6 329.47
3 11.18
12 171.85
9 279.94
3 164.45
5 770.01
32 486.41
0 101.19
4 227.82
4 216.55
2 7.05
2 1.73
6 365.05
12 176.77
2 42.26
3 6.07
2 200.52
4 283.57
2 2.98
5 13.56
5 147.10
5 365.46
20 783.41
2 26.71
2 0.71
3 255.23
2 19.69
14 2003.60
0 0.89
2 3.58
4 25.23
2 152.70
2 7.81
2 0.06
1 2.83
4 288.29
4 34.01
2 21.53
6 201.71
2 5.49
3 1.51
3 3.24
2 19.62
7 402.97
4 0.57
3 0.10
1 0.38
3 3.68
4 48.12
3 0.85
2 24.22
2 236.01
1 10.62
6 327.98
2 234.76
11 293.02
4 0.41
1 0.46
2 3.05
2 4.73
3 180.46
13 193.37
2 37.46
1 15.23
4 39.57
8 386.68
2 38.28
11 148.82
4 321.08
4 22.31
6 257.58
2 76.91
1 23.71
3 171.72
1 14.17
3 0.53
23 527.85
2 21.68
12 421.94
2 13.76
6 202.74
2 26.66
2 0.20
3 161.54
4 252.74
1 4.17
3 24.41
4 289.17
3 31.11
13 536.16
5 0.73
2 22.83
3 240.76
2 89.99
1 0.57
3 23.19
2 6.01
12 339.83
2 2.87
26 479.00
4 468.09
1 0.24
1 0.84
0 9.05
3 26.50
3 15.69
5 31.93
0 2.15
4 275.53
2 144.25
37 658.35
1 54.22
3 105.05
27 389.18
2 1.83
15 389.14
2 1.18
5 271.30
15 297.61
15 403.86
3 55.68
5 313.08
3 2.03
1 10.50
4 1.14
2 7.52
1 13.81
3 52.89
2 22.80
22 1127.58
5 287.92
36 435.45
3 443.60
7 423.88
4 339.13
2 2.46
2 13.36
0 114.28
2 252.99
22 403.09
1 4.65
3 85.01
0 2.06
3 1.24
2 17.91
1 0.27
1 34.21
3 164.95
12 480.62
3 225.47
0 3.19
26 435.20
3 275.96
1 46.98
1 36.22
3 16.22
1 21.06
2 2.07
1 6.47
11 384.06
3 44.98
2 15.57
4 367.29
2 7.01
3 51.11
34 553.79
12 338.93
3 12.94
14 1075.34
2 5.05
27 451.87
3 18.54
0 158.93
1 0.20
6 570.33
1 20.56
4 0.43
5 234.55
6 132.69
2 0.53
2 0.02
2 51.66
2 3.76
37 482.40
5 19.26
3 25.30
10 382.97
13 740.79
5 321.95
4 19.20


==> data/events_vs_time.dat <==
8 5.14
13 295.54
8 21.30
10 0.92
14 33.30
17 681.68
13 10.73
16 350.16
16 366.87
9 2.46
15 199.16
9 65.38
15 269.24
6 0.36
15 380.17
9 2.10
12 256.35
13 11.21
15 503.71
12 409.48
9 16.38
13 9.06
13 10.62
10 0.95
8 1.26
10 80.75
4 0.07
10 394.17
12 406.47
8 0.90
10 276.39
7 0.63
13 49.62
10 261.50
11 149.72
10 49.02
13 196.45
11 0.96
22 664.47
15 5.11
12 9.30
11 26.66
9 13.79
11 16.77
8 1.34
16 256.24
10 14.05
12 57.66
7 1.00
10 19.15
8 0.81
11 6.26
7 0.17
11 6.49
12 254.07
12 57.20
13 10.51
13 315.00
7 0.63
15 325.24
14 317.20
13 160.54
7 0.99
13 138.04
15 248.14
16 162.53
18 337.60
7 4.37
11 3.45
10 34.72
7 0.75
15 161.77
11 0.27
10 79.97
9 51.14
10 42.61
14 617.99
19 402.26
12 47.52
9 37.83
10 12.74
13 38.38
10 273.79
8 15.22
11 273.10
15 142.30
12 373.26
12 36.24
12 179.82
18 600.49
15 562.22
13 12.69
11 9.56
12 18.15
23 794.87
14 710.28
14 5.45
10 15.12
18 639.86
14 298.86
13 2.32
11 12.47
11 6.28
13 240.75
8 7.39
7 5.04
19 433.56
14 136.10
14 75.10
12 248.56
11 20.54
12 1079.96
9 26.20
13 28.81
13 387.00
9 12.98
16 655.27
14 551.22
9 2.59
12 194.46
11 57.21
16 420.68
12 327.48
10 56.55
13 147.08
10 278.87
10 437.82
13 29.39
9 2.29
9 1.01
5 0.04
8 0.44
11 20.57
13 1.80
11 58.65
9 49.61
16 884.86
12 14.61
12 261.41
10 19.92
10 288.63
9 10.19
10 38.03
9 15.39
11 26.33
7 5.72
14 167.19
15 81.36
20 724.47
12 338.15
13 12.75
20 707.85
10 363.75
14 42.22
11 35.14
9 200.99
10 49.33
12 4.29
11 1.52
15 325.88
15 249.29
11 19.60
8 1.96
8 5.16
9 190.09
10 11.79
15 221.37
14 385.04
13 166.08
12 512.73
10 0.86
14 18.94
12 3.98
16 820.04
13 326.56
11 1.01
12 0.79
13 23.17
4 0.03
12 291.75
17 842.83
14 33.12
6 0.90
17 267.23
8 0.91
13 489.61
9 273.17
13 294.30
16 485.44
12 24.57
12 13.41
12 195.04
9 11.63
11 26.03
13 192.11
11 50.23
15 379.68
11 175.12
11 11.07
13 381.76
9 10.60
9 15.96
14 151.55
14 334.67
13 19.96
11 247.70
11 20.70
16 431.23
13 39.80
8 7.38
10 1.08
15 318.96
7 0.13
12 294.65
7 12.29
8 0.51
10 397.63
14 410.86
8 147.70
16 149.47
8 0.10
9 0.60
9 1.59
12 13.46
14 162.66
5 0.30
11 1.70
11 19.64
10 16.68
17 390.13
11 1.41
10 47.28
10 50.83
16 379.70
14 615.98
15 91.97
11 2.89
17 457.54
13 165.94
15 1060.76
14 840.67
6 0.32
10 87.91
10 44.42
14 31.46
5 0.04
12 206.03
15 191.69
7 1.26
7 0.71
19 479.62
12 247.81
15 729.19
10 53.76
12 180.47
12 280.14
8 36.01
11 42.08
12 254.68
11 7.12
12 494.73
12 124.17
11 322.72
10 39.86
13 492.87
7 0.54
19 7923.88
15 150.62
20 689.52
14 17.56
8 1.08
11 255.47
11 269.69
15 207.31
12 239.85
11 365.74
19 278.39
17 2887.92
18 506.61
10 139.46
10 23.20
8 65.36
11 18.68
15 541.57
13 188.71
5 0.04
12 308.96
15 290.25
12 351.08
10 80.08
13 2.68
12 296.69
11 0.93
15 128.72
13 175.85
14 221.29
13 158.14
6 0.29
9 155.07
12 810.40
9 13.72
9 1.77
10 116.86
9 31.84
18 566.73
10 253.72
12 60.68
13 340.66
13 4.58
8 13.62
12 35.34
10 0.47
14 412.18
8 14.51
11 26.00
16 350.29
13 44.18
20 407.22
11 4.99
16 356.44
18 608.11
13 216.39
13 391.68
15 352.19
15 202.83
22 513.29
12 14.16
17 608.78
17 714.69
18 382.12
12 4.55
12 38.14
12 172.92
12 12.76
10 46.60
13 246.84
12 3.72
8 135.10
13 192.36
19 512.04
13 724.57
10 3.61
8 0.36
12 65.38
10 0.24
11 445.54
12 11.08
7 0.11
11 15.94
13 657.73
10 3.53
13 140.95
18 425.32
12 4.62
12 183.51
13 282.54
10 258.72
12 252.60
14 32.05
6 0.24
9 13.90
11 22.44
13 256.81
8 0.76
13 6.90
14 223.42
13 499.63
7 1.48
10 298.04
13 55.71
14 49.49
12 126.15
13 372.52
9 1.46
11 13.48
10 349.32
11 334.39
7 180.19
14 26.47
14 260.02
9 13.12
9 179.17
13 159.31
13 400.70
13 444.21
7 0.37
7 0.68
12 19.70
8 27.92
9 21.93
10 0.71
14 4.74
16 395.23
8 38.33
10 34.28
13 330.15
10 649.93
10 17.79
10 37.04
11 563.04
8 0.50
11 2.84
12 18.49
11 346.46
9 0.57
10 39.81
12 229.29
12 162.42
16 425.02
8 138.37
9 1.55
12 282.24
11 25.01
8 29.22
13 5.37
9 228.12
11 2.81
11 314.79
12 147.45
10 35.11
15 276.37
12 15.29
9 15.34
14 247.84
12 359.56
12 135.89
9 141.74
12 254.04
11 7.48
16 260.17
8 9.42
17 368.31
15 290.74
13 15.73
10 0.56
14 19.52
13 289.78
16 813.57
7 0.27
8 0.36
11 309.72
12 279.75
10 278.95
16 163.70
12 282.23
11 16.28
13 260.66
10 1.01
14 140.17
12 27.66
11 295.03
14 296.84
6 0.06
10 29.12
13 285.34
16 588.56
9 18.62
8 0.64
11 160.28
10 327.06
13 0.95
12 1717.16
14 266.50
13 50.36
11 15.12
11 38.08
10 63.23
12 154.67
13 354.19
11 20.02
13 21.34
18 423.64
9 533.18
16 510.91
11 145.99
8 0.35
13 218.73
12 33.76
14 12.08
7 0.91
12 416.82
18 3383.97
9 1.28
8 0.62
15 167.40
12 151.84
13 12.20
8 1.11
21 412.50
12 50.01
9 161.77
12 217.98
13 13.60
11 105.90
7 0.20
12 185.00
13 301.72
14 48.56
13 165.52
10 268.36
10 327.06
12 2.88
11 2.80
15 269.49
7 6.37
9 21.13
11 23.41
11 244.75
10 259.53
12 294.65
11 329.56
15 279.06
9 16.71
13 232.46
9 27.82
10 216.58
21 518.48
8 30.49
13 1.50
10 1.64
14 9.16
13 1159.86
11 21.41
6 0.09
11 272.47
11 25.64
11 292.22
9 121.99
14 174.08
11 185.97
12 206.25
11 159.83
18 627.62
15 31.62
11 215.68
10 269.88
11 9.70
10 2.82
14 385.17
13 347.00
11 55.02
9 22.12
14 236.46
12 198.14
10 0.76
11 12.50
10 159.60
14 631.51
16 417.81
12 51.98
9 33.47
13 123.79
11 34.76
15 500.35
12 1.85
10 1.56
8 18.94
15 250.03
12 113.42
6 0.06
11 1.73
11 202.80
8 20.96
11 27.83
11 334.86
11 21.61
8 20.40
9 42.96
11 41.12
11 139.63
9 0.27
6 0.16
9 1.03
10 18.67
8 19.89
9 1.50
11 40.79
14 160.14
13 12.13
12 183.94
14 408.09
15 330.55
5 0.31
9 0.33
10 0.61
9 8.60
11 240.60
13 464.25
12 41.88
13 15.47
10 55.37
17 284.86
12 20.07
12 325.98
11 299.59
8 45.65
10 291.27
15 146.76
14 122.82
13 271.12
13 5.35
10 1.31
18 418.23
11 16.76
13 436.69
11 5.07
11 287.88
11 32.67
7 0.56
13 194.63
10 278.93
13 5.97
10 13.22
10 255.26
12 10.81
17 733.61
8 0.26
12 11.28
12 138.42
12 41.64
12 0.33
10 38.45
11 12.19
12 271.44
12 2.63
15 324.04
13 202.07
9 0.30
9 1.94
15 32.33
9 42.30
10 33.14
7 158.17
12 1.14
13 683.13
14 137.60
20 559.39
13 10.16
11 261.78
19 1930.31
9 1.77
15 438.89
9 10.82
13 263.71
16 619.26
12 367.74
11 40.61
12 803.95
8 0.96
13 6.14
6 0.37
12 18.62
13 26.59
10 34.95
12 72.81
14 379.50
13 247.68
23 2432.59
15 141.34
9 388.25
11 402.27
11 9.52
11 17.93
15 6.02
14 123.58
13 845.57
14 6.05
10 146.88
12 1.99
7 0.58
12 19.13
9 0.81
13 19.78
13 197.57
14 606.57
13 186.02
13 1.42
11 487.87
13 280.04
14 54.16
14 165.96
9 45.81
15 3.92
10 2.32
13 18.63
15 376.95
12 99.08
11 48.27
11 242.10
10 1.79
10 82.67
21 560.49
12 2764.35
10 36.94
16 741.52
10 0.69
17 902.54
9 15.41
19 28.70
8 0.14
14 318.04
14 25.60
6 3.10
12 276.30
14 171.50
8 0.94
3 0.02
12 36.81
12 4.18
21 712.76
7 165.19
10 46.04
10 368.57
16 555.06
13 149.88
9 520.68


==> data/events_vs_time_fixed.dat <==
8 16.19
13 355.93
8 25.69
10 0.67
14 12.80
17 307.03
13 19.83
16 594.03
16 372.06
9 2.00
15 153.07
9 11.51
15 180.71
6 0.21
15 373.65
9 1.33
12 252.24
13 25.09
15 378.12
12 522.60
9 82.89
13 23.47
13 17.56
10 2.09
8 2.72
10 25.75
4 0.05
10 48.25
12 397.49
8 1.86
10 201.86
7 0.27
13 23.46
10 159.51
11 473.63
10 18.44
13 51.79
11 1.41
22 521.69
15 5.52
12 24.07
11 38.73
9 3.25
11 12.16
8 4.58
16 142.39
10 29.35
12 47.38
7 1.43
10 10.27
8 1.17
11 32.00
7 0.15
11 7.44
12 168.61
12 39.11
13 15.91
13 272.75
7 1.14
15 431.59
14 352.27
13 168.46
7 1.20
13 204.62
15 253.09
16 137.02
18 494.15
7 0.89
11 2.70
10 37.54
7 0.38
15 157.40
11 0.29
10 64.69
9 25.76
10 28.29
14 257.15
19 477.96
12 78.80
9 6.74
10 11.99
13 32.32
10 273.08
8 1.05
11 830.05
15 271.02
12 407.19
12 27.01
12 302.06
18 544.77
15 549.76
13 13.78
11 2.93
12 4.26
23 1208.05
14 248.14
14 7.65
10 3.01
18 439.88
14 191.01
13 2.00
11 19.10
11 3.64
13 199.76
8 11.13
7 0.85
19 1486.06
14 343.12
14 37.98
12 158.44
11 17.57
12 382.36
9 11.46
13 8.86
13 347.70
9 12.02
16 438.92
14 576.80
9 3.93
12 158.32
11 25.46
16 480.60
12 377.42
10 19.39
13 170.58
10 445.96
10 184.00
13 10.34
9 5.01
9 0.79
5 0.04
8 1.38
11 37.78
13 2.91
11 32.79
9 20.64
16 508.50
12 20.48
12 173.42
10 35.12
10 174.47
9 4.52
10 8.41
9 15.45
11 38.55
7 10.43
14 178.15
15 12.34
20 481.22
12 129.71
13 3.65
20 1766.48
10 3.06
14 50.71
11 32.85
9 20.86
10 21.69
12 3.57
11 2.46
15 143.64
15 364.27
11 15.41
8 6.21
8 10.20
9 9.61
10 10.01
15 130.67
14 364.76
13 146.24
12 351.87
10 5.13
14 17.98
12 10.20
16 496.64
13 249.06
11 0.60
12 0.98
13 113.93
4 0.03
12 147.70
17 484.31
14 8.98
6 0.70
17 559.51
8 0.48
13 275.84
9 8.75
13 292.43
16 332.78
12 25.07
12 16.36
12 171.83
9 10.56
11 16.14
13 247.40
11 16.90
15 506.88
11 163.62
11 13.39
13 606.95
9 12.28
9 12.12
14 172.56
14 334.20
13 8.68
11 297.69
11 45.74
16 368.59
13 17.36
8 3.00
10 0.94
15 184.68
7 0.33
12 293.74
7 9.17
8 0.36
10 293.29
14 341.98
8 7.77
16 198.25
8 0.13
9 1.24
9 0.42
12 15.98
14 139.45
5 0.46
11 2.90
11 9.34
10 26.75
17 656.84
11 1.94
10 13.85
10 9.92
16 697.61
14 341.04
15 20.92
11 1.64
17 493.81
13 199.59
15 398.85
14 1569.64
6 0.25
10 43.96
10 29.05
14 10.31
5 0.06
12 163.79
15 83.67
7 1.23
7 0.28
19 521.37
12 630.75
15 235.76
10 33.19
12 185.33
12 148.52
8 0.29
11 42.57
12 393.72
11 12.96
12 376.34
12 40.72
11 137.11
10 4.77
13 387.54
7 0.15
19 660.61
15 244.78
20 510.56
14 14.60
8 3.20
11 191.69
11 295.53
15 266.23
12 281.80
11 466.71
19 329.51
17 606.00
18 505.58
10 137.94
10 8.60
8 35.48
11 18.20
15 511.67
13 258.93
5 0.08
12 983.98
15 253.96
12 417.29
10 61.92
13 3.56
12 320.51
11 2.04
15 214.68
13 296.06
14 144.82
13 7.67
6 0.82
9 16.66
12 201.97
9 2.69
9 1.42
10 102.58
9 14.06
18 310.08
10 249.11
12 22.97
13 312.45
13 5.71
8 1.56
12 47.38
10 1.18
14 708.74
8 2.63
11 29.30
16 205.75
13 127.65
20 459.61
11 1.28
16 280.68
18 720.24
13 252.90
13 226.88
15 646.59
15 227.85
22 518.93
12 17.68
17 673.83
17 1279.04
18 424.35
12 14.95
12 43.44
23 866.03
12 199.15
12 19.16
10 54.26
13 240.19
12 5.63
8 3.39
13 256.12
19 505.81
13 226.77
10 10.96
8 0.45
12 27.68
10 0.17
11 373.79
12 12.28
7 0.19
11 37.79
13 320.02
10 2.31
13 596.65
18 445.72
12 8.19
12 277.75
13 293.47
10 242.18
12 130.13
14 15.31
6 0.51
9 14.24
11 13.28
13 123.61
8 1.43
13 14.55
14 179.65
13 397.86
7 1.72
10 267.28
13 47.41
14 21.47
12 191.09
13 337.39
9 0.99
11 19.66
10 333.25
11 188.12
7 47.87
14 15.97
14 132.08
9 12.86
9 36.05
13 242.01
13 245.93
13 553.68
7 0.16
7 0.18
12 40.34
8 31.42
9 23.73
10 0.37
14 2.56
16 525.53
8 12.50
10 76.55
13 172.89
10 129.65
10 3.60
10 4.01
11 283.26
8 2.78
11 3.90
12 10.53
11 300.89
9 1.15
10 47.72
12 142.01
12 171.91
16 331.12
8 5.52
9 0.62
12 607.96
11 25.18
8 20.38
13 6.53
9 187.82
11 1.11
11 311.35
12 196.01
10 33.12
15 293.93
12 49.75
9 16.15
14 164.27
12 307.42
12 232.49
9 81.54
12 150.24
11 13.68
16 79.39
8 12.70
17 410.68
15 439.21
13 10.31
10 0.41
14 13.94
13 457.45
16 582.39
7 0.67
8 0.38
11 266.80
12 145.64
10 392.27
16 159.11
12 156.85
11 13.60
13 254.80
10 2.03
14 420.89
12 38.92
11 424.35
14 500.47
6 0.07
10 46.59
13 162.05
16 540.68
9 2.57
8 1.98
11 453.53
10 310.99
13 0.95
12 492.48
14 384.79
13 35.13
11 15.84
11 45.13
10 44.74
12 146.26
13 556.19
11 3.10
13 45.06
18 1179.68
9 290.89
16 169.52
11 3.81
8 1.10
13 319.27
12 19.44
14 23.14
7 0.40
12 398.90
18 1798.74
9 1.04
8 0.64
15 55.29
12 226.94
13 22.48
8 0.67
21 400.68
12 73.28
9 131.31
12 231.71
13 10.98
11 6.56
7 0.38
12 87.59
13 172.23
14 16.63
13 220.94
10 399.38
10 50.54
12 1.09
11 2.12
15 157.07
7 0.77
9 6.74
11 12.01
11 248.73
10 133.09
12 155.14
11 383.78
15 270.62
9 1.88
13 254.28
9 17.01
10 232.31
21 613.85
8 3.37
13 2.06
10 2.26
14 11.59
13 389.92
11 13.37
6 0.10
11 351.68
11 22.53
11 329.47
9 11.18
14 171.85
11 279.94
12 164.45
11 770.01
18 486.41
15 101.19
11 227.82
10 216.55
11 7.05
10 1.73
14 365.05
13 176.77
11 42.26
9 6.07
14 200.52
12 283.57
10 2.98
11 13.56
10 147.10
14 365.46
16 783.41
12 26.71
9 0.71
13 255.23
11 19.69
15 2003.60
12 0.89
10 3.58
8 25.23
15 152.70
12 7.81
6 0.06
11 2.83
11 288.29
8 34.01
11 21.53
11 201.71
11 5.49
8 1.51
9 3.24
11 19.62
11 402.97
9 0.57
6 0.10
9 0.38
10 3.68
8 48.12
9 0.85
11 24.22
14 236.01
13 10.62
12 327.98
14 234.76
15 293.02
5 0.41
9 0.46
10 3.05
9 4.73
11 180.46
13 193.37
12 37.46
13 15.23
10 39.57
17 386.68
12 38.28
12 148.82
11 321.08
8 22.31
10 257.58
15 76.91
14 23.71
13 171.72
13 14.17
10 0.53
18 527.85
11 21.68
13 421.94
11 13.76
11 202.74
11 26.66
7 0.20
13 161.54
10 252.74
13 4.17
10 24.41
10 289.17
12 31.11
17 536.16
8 0.73
12 22.83
12 240.76
12 89.99
12 0.57
10 23.19
11 6.01
12 339.83
12 2.87
15 479.00
13 468.09
9 0.24
9 0.84
15 9.05
9 26.50
10 15.69
7 31.93
12 2.15
13 275.53
14 144.25
20 658.35
13 54.22
11 105.05
19 389.18
9 1.83
15 389.14
9 1.18
13 271.30
16 297.61
12 403.86
11 55.68
12 313.08
8 2.03
13 10.50
6 1.14
12 7.52
13 13.81
10 52.89
12 22.80
14 1127.58
13 287.92
23 435.45
15 443.60
9 423.88
11 339.13
11 2.46
11 13.36
15 114.28
14 252.99
13 403.09
14 4.65
10 85.01
12 2.06
7 1.24
12 17.91
9 0.27
13 34.21
13 164.95
14 480.62
13 225.47
13 3.19
11 435.20
13 275.96
14 46.98
14 36.22
9 16.22
15 21.06
10 2.07
13 6.47
15 384.06
12 44.98
11 15.57
11 367.29
10 7.01
10 51.11
21 553.79
12 338.93
10 12.94
16 1075.34
10 5.05
17 451.87
9 18.54
19 158.93
8 0.20
14 570.33
14 20.56
6 0.43
12 234.55
14 132.69
8 0.53
3 0.02
12 51.66
12 3.76
21 482.40
7 19.26
10 25.30
10 382.97
16 740.79
13 321.95
9 19.20


==> data/objects_vs_time.dat <==
3 5.14
5 295.54
4 21.30
3 0.92
4 33.30
6 681.68
4 10.73
7 350.16
7 366.87
3 2.46
5 199.16
4 65.38
5 269.24
3 0.36
6 380.17
3 2.10
5 256.35
4 11.21
7 503.71
6 409.48
4 16.38
4 9.06
4 10.62
3 0.95
3 1.26
4 80.75
3 0.07
5 394.17
6 406.47
3 0.90
5 276.39
3 0.63
4 49.62
5 261.50
6 149.72
4 49.02
4 196.45
3 0.96
11 664.47
3 5.11
4 9.30
4 26.66
4 13.79
4 16.77
3 1.34
5 256.24
3 14.05
4 57.66
3 1.00
4 19.15
3 0.81
4 6.26
2 0.17
4 6.49
5 254.07
4 57.20
4 10.51
5 315.00
3 0.63
6 325.24
7 317.20
5 160.54
3 0.99
5 138.04
6 248.14
5 162.53
6 337.60
4 4.37
3 3.45
4 34.72
3 0.75
5 161.77
2 0.27
4 79.97
4 51.14
4 42.61
6 617.99
9 402.26
4 47.52
4 37.83
4 12.74
4 38.38
5 273.79
4 15.22
5 273.10
5 142.30
6 373.26
4 36.24
5 179.82
6 600.49
8 562.22
4 12.69
4 9.56
4 18.15
9 794.87
6 710.28
3 5.45
4 15.12
6 639.86
5 298.86
3 2.32
3 12.47
3 6.28
5 240.75
4 7.39
4 5.04
9 433.56
5 136.10
4 75.10
5 248.56
4 20.54
7 1079.96
4 26.20
4 28.81
6 387.00
4 12.98
6 655.27
7 551.22
3 2.59
5 194.46
4 57.21
6 420.68
7 327.48
4 56.55
5 147.08
6 278.87
5 437.82
4 29.39
3 2.29
3 1.01
2 0.04
2 0.44
4 20.57
3 1.80
4 58.65
4 49.61
8 884.86
4 14.61
5 261.41
3 19.92
5 288.63
4 10.19
4 38.03
4 15.39
4 26.33
4 5.72
5 167.19
4 81.36
8 724.47
5 338.15
4 12.75
7 707.85
5 363.75
3 42.22
4 35.14
5 200.99
4 49.33
3 4.29
3 1.52
5 325.88
6 249.29
4 19.60
3 1.96
3 5.16
5 190.09
4 11.79
5 221.37
6 385.04
4 166.08
5 512.73
3 0.86
4 18.94
3 3.98
6 820.04
5 326.56
2 1.01
3 0.79
4 23.17
2 0.03
6 291.75
7 842.83
4 33.12
3 0.90
7 267.23
3 0.91
6 489.61
5 273.17
6 294.30
6 485.44
4 24.57
4 13.41
5 195.04
4 11.63
4 26.03
5 192.11
4 50.23
7 379.68
5 175.12
3 11.07
6 381.76
3 10.60
4 15.96
5 151.55
6 334.67
4 19.96
5 247.70
4 20.70
7 431.23
4 39.80
4 7.38
3 1.08
5 318.96
2 0.13
5 294.65
4 12.29
3 0.51
5 397.63
5 410.86
5 147.70
5 149.47
2 0.10
2 0.60
3 1.59
3 13.46
5 162.66
3 0.30
3 1.70
4 19.64
3 16.68
6 390.13
3 1.41
4 47.28
4 50.83
7 379.70
6 615.98
4 91.97
3 2.89
6 457.54
5 165.94
6 1060.76
9 840.67
3 0.32
4 87.91
4 44.42
4 31.46
2 0.04
5 206.03
4 191.69
3 1.26
3 0.71
6 479.62
4 247.81
6 729.19
4 53.76
5 180.47
5 280.14
4 36.01
4 42.08
6 254.68
4 7.12
6 494.73
4 124.17
5 322.72
4 39.86
6 492.87
3 0.54
9 7923.88
5 150.62
10 689.52
4 17.56
3 1.08
5 255.47
5 269.69
5 207.31
5 239.85
7 365.74
6 278.39
9 2887.92
8 506.61
4 139.46
4 23.20
4 65.36
4 18.68
6 541.57
5 188.71
2 0.04
6 308.96
7 290.25
6 351.08
4 80.08
3 2.68
5 296.69
3 0.93
5 128.72
5 175.85
5 221.29
4 158.14
3 0.29
4 155.07
5 810.40
4 13.72
3 1.77
4 116.86
4 31.84
6 566.73
5 253.72
4 60.68
5 340.66
3 4.58
4 13.62
4 35.34
2 0.47
5 412.18
4 14.51
4 26.00
6 350.29
4 44.18
7 407.22
3 4.99
5 356.44
8 608.11
5 216.39
5 391.68
7 352.19
5 202.83
9 513.29
4 14.16
7 608.78
8 714.69
6 382.12
4 4.55
4 38.14
5 172.92
4 12.76
4 46.60
5 246.84
3 3.72
5 135.10
5 192.36
8 512.04
6 724.57
3 3.61
2 0.36
4 65.38
2 0.24
6 445.54
4 11.08
2 0.11
4 15.94
6 657.73
3 3.53
5 140.95
7 425.32
3 4.62
5 183.51
6 282.54
5 258.72
5 252.60
4 32.05
3 0.24
3 13.90
4 22.44
5 256.81
3 0.76
4 6.90
5 223.42
6 499.63
3 1.48
5 298.04
3 55.71
4 49.49
5 126.15
5 372.52
3 1.46
4 13.48
5 349.32
5 334.39
5 180.19
4 26.47
4 260.02
4 13.12
5 179.17
4 159.31
6 400.70
6 444.21
3 0.37
3 0.68
4 19.70
4 27.92
4 21.93
3 0.71
3 4.74
7 395.23
4 38.33
4 34.28
5 330.15
6 649.93
4 17.79
4 37.04
5 563.04
2 0.50
3 2.84
4 18.49
5 346.46
2 0.57
4 39.81
5 229.29
5 162.42
6 425.02
5 138.37
3 1.55
6 282.24
4 25.01
4 29.22
3 5.37
5 228.12
3 2.81
5 314.79
5 147.45
4 35.11
6 276.37
4 15.29
4 15.34
6 247.84
6 359.56
5 135.89
5 141.74
5 254.04
4 7.48
4 260.17
3 9.42
8 368.31
6 290.74
4 15.73
2 0.56
4 19.52
5 289.78
6 813.57
2 0.27
3 0.36
5 309.72
5 279.75
5 278.95
5 163.70
5 282.23
4 16.28
7 260.66
3 1.01
6 140.17
4 27.66
5 295.03
6 296.84
2 0.06
4 29.12
5 285.34
9 588.56
4 18.62
3 0.64
6 160.28
5 327.06
2 0.95
6 1717.16
7 266.50
4 50.36
4 15.12
3 38.08
4 63.23
5 154.67
6 354.19
4 20.02
4 21.34
8 423.64
6 533.18
6 510.91
4 145.99
2 0.35
5 218.73
4 33.76
4 12.08
3 0.91
5 416.82
8 3383.97
3 1.28
3 0.62
4 167.40
5 151.84
4 12.20
3 1.11
8 412.50
4 50.01
5 161.77
5 217.98
4 13.60
4 105.90
2 0.20
4 185.00
5 301.72
4 48.56
5 165.52
5 268.36
5 327.06
3 2.88
3 2.80
4 269.49
4 6.37
4 21.13
4 23.41
5 244.75
5 259.53
5 294.65
5 329.56
5 279.06
4 16.71
5 232.46
4 27.82
5 216.58
10 518.48
4 30.49
3 1.50
3 1.64
4 9.16
6 1159.86
4 21.41
2 0.09
6 272.47
4 25.64
5 292.22
4 121.99
5 174.08
5 185.97
5 206.25
5 159.83
8 627.62
4 31.62
5 215.68
5 269.88
4 9.70
3 2.82
6 385.17
5 347.00
4 55.02
4 22.12
5 236.46
5 198.14
3 0.76
3 12.50
5 159.60
5 631.51
7 417.81
4 51.98
4 33.47
5 123.79
4 34.76
7 500.35
3 1.85
3 1.56
4 18.94
5 250.03
4 113.42
2 0.06
3 1.73
5 202.80
4 20.96
4 27.83
5 334.86
4 21.61
4 20.40
4 42.96
4 41.12
6 139.63
2 0.27
3 0.16
3 1.03
4 18.67
4 19.89
3 1.50
4 40.79
5 160.14
4 12.13
5 183.94
5 408.09
6 330.55
3 0.31
2 0.33
3 0.61
4 8.60
5 240.60
6 464.25
4 41.88
4 15.47
4 55.37
4 284.86
4 20.07
5 325.98
5 299.59
4 45.65
4 291.27
4 146.76
4 122.82
5 271.12
4 5.35
2 1.31
7 418.23
4 16.76
6 436.69
4 5.07
5 287.88
4 32.67
3 0.56
5 194.63
5 278.93
4 5.97
4 13.22
5 255.26
3 10.81
6 733.61
2 0.26
4 11.28
5 138.42
4 41.64
2 0.33
4 38.45
4 12.19
6 271.44
3 2.63
8 324.04
5 202.07
2 0.30
3 1.94
4 32.33
4 42.30
4 33.14
5 158.17
3 1.14
6 683.13
5 137.60
9 559.39
4 10.16
5 261.78
7 1930.31
3 1.77
6 438.89
4 10.82
5 263.71
6 619.26
6 367.74
4 40.61
6 803.95
3 0.96
4 6.14
3 0.37
3 18.62
4 26.59
4 34.95
4 72.81
8 379.50
5 247.68
10 2432.59
5 141.34
6 388.25
5 402.27
3 9.52
4 17.93
4 6.02
5 123.58
7 845.57
3 6.05
4 146.88
3 1.99
3 0.58
4 19.13
3 0.81
4 19.78
5 197.57
6 606.57
5 186.02
3 1.42
9 487.87
5 280.04
4 54.16
4 165.96
4 45.81
3 3.92
3 2.32
4 18.63
6 376.95
4 99.08
4 48.27
5 242.10
3 1.79
4 82.67
8 560.49
6 2764.35
4 36.94
7 741.52
3 0.69
8 902.54
4 15.41
5 28.70
2 0.14
6 318.04
4 25.60
4 3.10
5 276.30
5 171.50
3 0.94
2 0.02
4 36.81
3 4.18
9 712.76
5 165.19
4 46.04
6 368.57
6 555.06
5 149.88
5 520.68


==> data/objects_vs_time_fixed.dat <==
3 16.19
5 355.93
4 25.69
3 0.67
4 12.80
6 307.03
4 19.83
7 594.03
7 372.06
3 2.00
5 153.07
4 11.51
5 180.71
3 0.21
6 373.65
3 1.33
5 252.24
4 25.09
7 378.12
6 522.60
4 82.89
4 23.47
4 17.56
3 2.09
3 2.72
4 25.75
3 0.05
5 48.25
6 397.49
3 1.86
5 201.86
3 0.27
4 23.46
5 159.51
6 473.63
4 18.44
4 51.79
3 1.41
11 521.69
3 5.52
4 24.07
4 38.73
4 3.25
4 12.16
3 4.58
5 142.39
3 29.35
4 47.38
3 1.43
4 10.27
3 1.17
4 32.00
2 0.15
4 7.44
5 168.61
4 39.11
4 15.91
5 272.75
3 1.14
6 431.59
7 352.27
5 168.46
3 1.20
5 204.62
6 253.09
5 137.02
6 494.15
4 0.89
3 2.70
4 37.54
3 0.38
5 157.40
2 0.29
4 64.69
4 25.76
4 28.29
6 257.15
9 477.96
4 78.80
4 6.74
4 11.99
4 32.32
5 273.08
4 1.05
5 830.05
5 271.02
6 407.19
4 27.01
5 302.06
6 544.77
8 549.76
4 13.78
4 2.93
4 4.26
9 1208.05
6 248.14
3 7.65
4 3.01
6 439.88
5 191.01
3 2.00
3 19.10
3 3.64
5 199.76
4 11.13
4 0.85
9 1486.06
5 343.12
4 37.98
5 158.44
4 17.57
7 382.36
4 11.46
4 8.86
6 347.70
4 12.02
6 438.92
7 576.80
3 3.93
5 158.32
4 25.46
6 480.60
7 377.42
4 19.39
5 170.58
6 445.96
5 184.00
4 10.34
3 5.01
3 0.79
2 0.04
2 1.38
4 37.78
3 2.91
4 32.79
4 20.64
8 508.50
4 20.48
5 173.42
3 35.12
5 174.47
4 4.52
4 8.41
4 15.45
4 38.55
4 10.43
5 178.15
4 12.34
8 481.22
5 129.71
4 3.65
7 1766.48
5 3.06
3 50.71
4 32.85
5 20.86
4 21.69
3 3.57
3 2.46
5 143.64
6 364.27
4 15.41
3 6.21
3 10.20
5 9.61
4 10.01
5 130.67
6 364.76
4 146.24
5 351.87
3 5.13
4 17.98
3 10.20
6 496.64
5 249.06
2 0.60
3 0.98
4 113.93
2 0.03
6 147.70
7 484.31
4 8.98
3 0.70
7 559.51
3 0.48
6 275.84
5 8.75
6 292.43
6 332.78
4 25.07
4 16.36
5 171.83
4 10.56
4 16.14
5 247.40
4 16.90
7 506.88
5 163.62
3 13.39
6 606.95
3 12.28
4 12.12
5 172.56
6 334.20
4 8.68
5 297.69
4 45.74
7 368.59
4 17.36
4 3.00
3 0.94
5 184.68
2 0.33
5 293.74
4 9.17
3 0.36
5 293.29
5 341.98
5 7.77
5 198.25
2 0.13
2 1.24
3 0.42
3 15.98
5 139.45
3 0.46
3 2.90
4 9.34
3 26.75
6 656.84
3 1.94
4 13.85
4 9.92
7 697.61
6 341.04
4 20.92
3 1.64
6 493.81
5 199.59
6 398.85
9 1569.64
3 0.25
4 43.96
4 29.05
4 10.31
2 0.06
5 163.79
4 83.67
3 1.23
3 0.28
6 521.37
4 630.75
6 235.76
4 33.19
5 185.33
5 148.52
4 0.29
4 42.57
6 393.72
4 12.96
6 376.34
4 40.72
5 137.11
4 4.77
6 387.54
3 0.15
9 660.61
5 244.78
10 510.56
4 14.60
3 3.20
5 191.69
5 295.53
5 266.23
5 281.80
7 466.71
6 329.51
9 606.00
8 505.58
4 137.94
4 8.60
4 35.48
4 18.20
6 511.67
5 258.93
2 0.08
6 983.98
7 253.96
6 417.29
4 61.92
3 3.56
5 320.51
3 2.04
5 214.68
5 296.06
5 144.82
4 7.67
3 0.82
4 16.66
5 201.97
4 2.69
3 1.42
4 102.58
4 14.06
6 310.08
5 249.11
4 22.97
5 312.45
3 5.71
4 1.56
4 47.38
2 1.18
5 708.74
4 2.63
4 29.30
6 205.75
4 127.65
7 459.61
3 1.28
5 280.68
8 720.24
5 252.90
5 226.88
7 646.59
5 227.85
9 518.93
4 17.68
7 673.83
8 1279.04
6 424.35
4 14.95
4 43.44
11 866.03
5 199.15
4 19.16
4 54.26
5 240.19
3 5.63
5 3.39
5 256.12
8 505.81
6 226.77
3 10.96
2 0.45
4 27.68
2 0.17
6 373.79
4 12.28
2 0.19
4 37.79
6 320.02
3 2.31
5 596.65
7 445.72
3 8.19
5 277.75
6 293.47
5 242.18
5 130.13
4 15.31
3 0.51
3 14.24
4 13.28
5 123.61
3 1.43
4 14.55
5 179.65
6 397.86
3 1.72
5 267.28
3 47.41
4 21.47
5 191.09
5 337.39
3 0.99
4 19.66
5 333.25
5 188.12
5 47.87
4 15.97
4 132.08
4 12.86
5 36.05
4 242.01
6 245.93
6 553.68
3 0.16
3 0.18
4 40.34
4 31.42
4 23.73
3 0.37
3 2.56
7 525.53
4 12.50
4 76.55
5 172.89
6 129.65
4 3.60
4 4.01
5 283.26
2 2.78
3 3.90
4 10.53
5 300.89
2 1.15
4 47.72
5 142.01
5 171.91
6 331.12
5 5.52
3 0.62
6 607.96
4 25.18
4 20.38
3 6.53
5 187.82
3 1.11
5 311.35
5 196.01
4 33.12
6 293.93
4 49.75
4 16.15
6 164.27
6 307.42
5 232.49
5 81.54
5 150.24
4 13.68
4 79.39
3 12.70
8 410.68
6 439.21
4 10.31
2 0.41
4 13.94
5 457.45
6 582.39
2 0.67
3 0.38
5 266.80
5 145.64
5 392.27
5 159.11
5 156.85
4 13.60
7 254.80
3 2.03
6 420.89
4 38.92
5 424.35
6 500.47
2 0.07
4 46.59
5 162.05
9 540.68
4 2.57
3 1.98
6 453.53
5 310.99
2 0.95
6 492.48
7 384.79
4 35.13
4 15.84
3 45.13
4 44.74
5 146.26
6 556.19
4 3.10
4 45.06
8 1179.68
6 290.89
6 169.52
4 3.81
2 1.10
5 319.27
4 19.44
4 23.14
3 0.40
5 398.90
8 1798.74
3 1.04
3 0.64
4 55.29
5 226.94
4 22.48
3 0.67
8 400.68
4 73.28
5 131.31
5 231.71
4 10.98
4 6.56
2 0.38
4 87.59
5 172.23
4 16.63
5 220.94
5 399.38
5 50.54
3 1.09
3 2.12
4 157.07
4 0.77
4 6.74
4 12.01
5 248.73
5 133.09
5 155.14
5 383.78
5 270.62
4 1.88
5 254.28
4 17.01
5 232.31
10 613.85
4 3.37
3 2.06
3 2.26
4 11.59
6 389.92
4 13.37
2 0.10
6 351.68
4 22.53
5 329.47
4 11.18
5 171.85
5 279.94
5 164.45
5 770.01
8 486.41
4 101.19
5 227.82
5 216.55
4 7.05
3 1.73
6 365.05
5 176.77
4 42.26
4 6.07
5 200.52
5 283.57
3 2.98
3 13.56
5 147.10
5 365.46
7 783.41
4 26.71
4 0.71
5 255.23
4 19.69
7 2003.60
3 0.89
3 3.58
4 25.23
5 152.70
4 7.81
2 0.06
3 2.83
5 288.29
4 34.01
4 21.53
5 201.71
4 5.49
4 1.51
4 3.24
4 19.62
6 402.97
2 0.57
3 0.10
3 0.38
4 3.68
4 48.12
3 0.85
4 24.22
5 236.01
4 10.62
5 327.98
5 234.76
6 293.02
3 0.41
2 0.46
3 3.05
4 4.73
5 180.46
6 193.37
4 37.46
4 15.23
4 39.57
4 386.68
4 38.28
5 148.82
5 321.08
4 22.31
4 257.58
4 76.91
4 23.71
5 171.72
4 14.17
2 0.53
7 527.85
4 21.68
6 421.94
4 13.76
5 202.74
4 26.66
3 0.20
5 161.54
5 252.74
4 4.17
4 24.41
5 289.17
3 31.11
6 536.16
2 0.73
4 22.83
5 240.76
4 89.99
2 0.57
4 23.19
4 6.01
6 339.83
3 2.87
8 479.00
5 468.09
2 0.24
3 0.84
4 9.05
4 26.50
4 15.69
5 31.93
3 2.15
6 275.53
5 144.25
9 658.35
4 54.22
5 105.05
7 389.18
3 1.83
6 389.14
4 1.18
5 271.30
6 297.61
6 403.86
4 55.68
6 313.08
3 2.03
4 10.50
3 1.14
3 7.52
4 13.81
4 52.89
4 22.80
8 1127.58
5 287.92
10 435.45
5 443.60
6 423.88
5 339.13
3 2.46
4 13.36
4 114.28
5 252.99
7 403.09
3 4.65
4 85.01
3 2.06
3 1.24
4 17.91
3 0.27
4 34.21
5 164.95
6 480.62
5 225.47
3 3.19
9 435.20
5 275.96
4 46.98
4 36.22
4 16.22
3 21.06
3 2.07
4 6.47
6 384.06
4 44.98
4 15.57
5 367.29
3 7.01
4 51.11
8 553.79
6 338.93
4 12.94
7 1075.34
3 5.05
8 451.87
4 18.54
5 158.93
2 0.20
6 570.33
4 20.56
4 0.43
5 234.55
5 132.69
3 0.53
2 0.02
4 51.66
3 3.76
9 482.40
5 19.26
4 25.30
6 382.97
6 740.79
5 321.95
5 19.20

